Light meson decays at BESIII

The world's largest sample of $J/\psi$ events accumulated with the BESIII detector offers a unique opportunity to investigate $\eta$ and $\eta'$ physics via the radiative transition processes $J/\psi \to \gamma\eta/\eta'$. A selection of recent highlights in light meson spectroscopy achieved at BESIII is reviewed in these proceedings, including evidence for the cusp effect in $\eta' \to \pi^0\pi^0\eta$, precision studies of the decay mechanisms of $\eta \to 3\pi$ and $\eta' \to 4\pi$, electromagnetic transition form factor measurements with $\eta/\eta' \to \gamma e^+e^-$ and $\eta' \to \pi^+\pi^-l^+l^-$, as well as searches for rare decays of $\eta$ and $\eta'$ into lepton pairs, including $\eta \to l^+l^-$ and $\eta/\eta' \to l^+l^-l^+l^-$~($l = e, \mu$).

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

